The Labeled Coupon Collector Problem with Random Sample Sizes and Partial Recovery

We extend the Coupon Collector's Problem (CCP) and present a novel generalized model, referred as the k-LCCP problem, where one is interested in recovering a bipartite graph with a perfect matching, which represents the coupons and their matching labels. We show two extra-extensions to this variation: the heterogeneous sample size case (K-LCCP) and the partly recovering case.

==> C2000S1000p10/average_trials_report_20250116_150721.txt <==
Results for n = 2000
================================

Probability (p) vs. Average Number of Samples
-------------------------------------------
p = 0.0, Average Number of Samples = 8152.05 = 0.50 nH(n)
p = 0.1, Average Number of Samples = 8583.53 = 0.52 nH(n)
p = 0.2, Average Number of Samples = 9064.13 = 0.55 nH(n)
p = 0.3, Average Number of Samples = 9639.58 = 0.59 nH(n)
p = 0.4, Average Number of Samples = 10260.26 = 0.63 nH(n)
p = 0.5, Average Number of Samples = 10876.21 = 0.66 nH(n)
p = 0.6, Average Number of Samples = 11678.40 = 0.71 nH(n)
p = 0.7, Average Number of Samples = 12595.91 = 0.77 nH(n)
p = 0.8, Average Number of Samples = 13645.87 = 0.83 nH(n)
p = 0.9, Average Number of Samples = 14939.24 = 0.91 nH(n)
p = 1.0, Average Number of Samples = 16466.75 = 1.01 nH(n)



